Gravitational Quenching in Massive Galaxies and Clusters by Clumpy Accretion

We consider a simple gravitational-heating mechanism for the long-term quenching of cooling flows and star formation in massive dark-matter haloes hosting ellipticals and clusters. The virial shock heating in haloes >10^12 Mo triggers quenching in 10^12-13 Mo haloes (Birnboim, Dekel & Neistein 2007). We show that the long-term quenching in haloes >Mmin~7x10^12 Mo could be due to the gravitational energy of cosmological accretion delivered to the inner-halo hot gas by cold flows via ram-pressure drag and local shocks. Mmin is obtained by comparing the gravitational power of infall into the potential well with the overall radiative cooling rate. The heating wins if the gas inner density cusp is not steeper than r^-0.5 and if the masses in the cold and hot phases are comparable. The effect is stronger at higher redshifts, making the maintenance easier also at later times. Clumps >10^5 Mo penetrate to the inner halo with sufficient kinetic energy before they disintegrate, but they have to be <10^8 Mo for the drag to do enough work in a Hubble time. Pressure confined ~10^4K clumps are stable against their own gravity and remain gaseous once below the Bonnor-Ebert mass ~10^8 Mo. They are also immune to tidal disruption. Clumps in the desired mass range could emerge by thermal instability in the outer halo if the conductivity is not too high. Alternatively, such clumps may be embedded in dark-matter subhaloes if the ionizing flux is ineffective, but they separate from their subhaloes by ram pressure before entering the inner halo. Heating by dynamical friction becomes dominant for massive satellites, which can contribute up to one third of the total gravitational heating. We conclude that gravitational heating by cosmological accretion is a viable alternative to AGN feedback as a long-term quenching mechanism.

==> readme.txt <==
Revised version
Title: Gravitational Quenching by Clumpy Accretion in Massive Galaxies and
       Clusters by Clumpy Accretion
Authors: Avishai Dekel, Yuval Birnboim (The Hebrew University of Jerusalem)
Contact: dekel@phys.huji.ac.il

Files (in dekel.tar):
readme.txt     (this file)
dekel.pdf
dekel.tex
dekel.bbl
dekelf1a.eps
dekelf1b.eps
dekelf2.eps
dekelf3.eps
dekelf4.eps
dekelf5.eps
dekelf6.eps
dekelf7.eps
dekelf8.eps
dekelf9.eps 
dekelf10.eps
dekelf11.eps
dekelf12.eps
dekelf13.eps
dekelf14.eps
dekelf15.eps
dekelf16.eps
dekelf17.eps
dekelf18.eps
dekelf19.eps  revised
dekelf20.eps  new

mn2e.cls
mn2e.bst
aas_macros.sty

At least figures 17 and 18 should appear in color in the printed version.
All figures should appear in color in the electronic version.

